Radiation-Hydrodynamical Models of X-ray Photoevaporation in Carbon Depleted Circumstellar Discs

The so-called transition discs provide an important tool to probe various mechanisms that might influence the evolution of protoplanetary discs and therefore the formation of planetary systems. One of these mechanisms is photoevaporation due to energetic radiation from the central star, which can in principal explain the occurrence of discs with inner cavities like transition discs. Current models, however, fail to reproduce a subset of the observed transition discs, namely objects with large measured cavities and vigorous accretion. For these objects the presence of (multiple) giant planets is often invoked to explain the observations. In our work we explore the possibility of X-ray photoevaporation operating in discs with different gas-phase depletion of carbon and show that the influence of photoevaporation can be extended in such low-metallicity discs. As carbon is one of the main contributors to the X-ray opacity, its depletion leads to larger penetration depths of X-rays in the disc and results in higher gas temperatures and stronger photoevaporative winds. We present radiation-hydrodynamical models of discs irradiated by internal X-ray+EUV radiation assuming Carbon gas-phase depletions by factors of 3,10 and 100 and derive realistic mass-loss rates and profiles. Our analysis yields robust temperature prescriptions as well as photoevaporative mass-loss rates and profiles which may be able to explain a larger fraction of the observed diversity of transition discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
